DOA Estimation via Optimal Weighted Low-Rank Matrix Completion

This paper presents a novel method for estimating the direction of arrival (DOA) for a non-uniform and sparse linear sensor array using the weighted lifted structure low-rank matrix completion. The proposed method uses a single snapshot sample in which a single array of data is observed. The method is rooted in a weighted lifted-structured low-rank matrix recovery framework. The method involves four key steps: (i) lifting the antenna samples to form a low-rank stature, then (ii) designing left and right weight matrices to reflect the sample informativeness, (iii) estimating a noise-free uniform array output through completion of the weighted lifted samples, and (iv) obtaining the DOAs from the restored uniform linear array samples. We study the complexity of steps (i) to (iii) above, where we analyze the required sample for the array interpolation of step (iii) for DOA estimation. We demonstrate that the proposed choice of weight matrices achieves a near-optimal sample complexity. This complexity aligns with the problem's degree of freedom, equivalent to the number of DOAs adjusted for logarithmic factors. Numerical evaluations show the proposed method's superiority against the non-weighted counterpart and atomic norm minimization-based methods. Notably, our proposed method significantly improves, with approximately a 10 dB reduction in normalized mean-squared error over the non-weighted method at low-noise conditions.

==> data/Error_4.dat <==
SNR     BP      ANM     EMaC    WEMaC
0       10.33   18.66   10.33   17.00
5       10.00   18.00   20.00   31.33
10      20.00   25.33   26.00   39.00
15      26.00   24.33   43.33   47.66
20      26.33   35.17   54.66   61.67
25      20.00   36.67   58.00   64.33
30      20.00   36.67   52.67   75.33
35      20.00   52.00   63.67   86.67
40      20.00   54.00   71.00   94.33

==> data/Error_5.dat <==
nSamp   BP      ANM     EMaC    WEMaC   DEMaC   WDEMaC
5       8.33    16.66   23.33   28.33   16.66   23.33
8       9.00    26.67   39.00   47.67   31.00   31.67
11      18.33   39.33   49.00   49.33   38.67   49.00
14      18.33   62.00   58.67   66.66   66.42   66.81
17      17.00   71.67   64.66   70.15   76.87   85.00
20      19.66   69.53   77.12   84.33   88.67   91.81
23      18.66   77.00   87.44   92.00   96.67   98.00
26      21.00   77.56   92.66   95.66   98.00   100.00


==> data/NMSE_4.dat <==
SNR     ANM     EMaC    WEMaC
0       0.984    1.230    0.916
5       0.628    0.869    0.681
10      0.336    0.484    0.337
15      0.236    0.403    0.201
20      0.142    0.219    0.127
25      0.124    0.117    0.067
30      0.156    0.085    0.041
35      0.132    0.048    0.021
40      0.103    0.036    0.012

==> data/NMSE_5.dat <==
nSamp   ANM     EMaC        WEMaC       DEMaC       WDEMaC
5       1.1954  1.2463      1.1232      1.0168      0.9580
8       0.8551  0.7900      0.7709      0.7562      0.7231
11      0.3861  0.5391      0.5341      0.5070      0.4898
14      0.0728  0.3521      0.3302      0.0192      0.0134
17      0.0105  0.1405      0.0670      3.87e-6     6.17e-7
20      0.0022  0.0022      6.62e-5     1.91e-8     5.38e-10
23      0.0015  1.89e-5     1.09e-8     6.26e-9     5.71e-11
26      0.0012  8.98e-8     5.47e-11    9.43e-10    1.35e-11

==> data/NMSE_6.dat <==
SNAP ANM EMaC WEMaC
1 0.341 0.479 0.352
2 0.275 0.430 0.253
3 0.247 0.409 0.208
4 0.232 0.346 0.172
5 0.197 0.313 0.167
6 0.182 0.295 0.161
7 0.187 0.266 0.138
8 0.168 0.258 0.145
9 0.146 0.227 0.128
10 0.143 0.200 0.122

==> data/bound.dat <==
SNR Wli Emac bp anm crbd zzb
5 0.61964 1.10352 0.88264 1.50288 0.6874 0.9505
10 0.336553 0.46742 0.57044 0.621313 0.3835 0.4381
15 0.23252 0.287707 0.36018 0.467153 0.2151 0.2135
20 0.133127 0.1704 0.223333 0.321267 0.1209 0.1102
25 0.06415 0.102013 0.148467 0.222567 0.06795 0.05967
30 0.037237 0.062903 0.128967 0.130203 0.03821 0.03307
35 0.018746 0.029567 0.10503 0.072463 0.02148 0.01851
40 0.014834 0.01988 0.101545 0.046095 0.01208 0.01039


==> data/bound2.dat <==
SNR  Wli    Emac    bp      anm     crbd    zzb
0	0.9023	1.802	1.061	2.555	1.252	2.268
5	0.345	0.5677	0.6719	0.6624	0.6874	0.9505
10	0.3018	0.3891	0.4737	0.5398	0.3835	0.4381
15	0.2335	0.2541	0.3366	0.4213	0.2151	0.2135
20	0.1019	0.1421	0.1755	0.3324	0.1209	0.1102
25	0.06398	0.115	0.1579	0.2101	0.06795	0.05967
30	0.02657	0.04894	0.112	0.1252	0.03821	0.03307
35	0.02116	0.02477	0.117	0.05531	0.02148	0.01851
40	0.008508	0.01499	0.08609	0.03688	0.01208	0.01039


==> data/cvx_vs_admm.dat <==
nSamp       cvx_err         ADMM_err
5           0.755           0.96
10          0.300           0.31
15          0.005           0.0052
20          8.00e-06        9.5e-06
25          1.9e-09         6.0e-09
30          1.1e-09     	5.5e-09



==> data/cvx_vs_admm_noisy.dat <==
SNR       cvx_err         ADMM_err
0           0.7205          1.9796
5          0.3222          0.6718
10          0.1148          0.2640
15          0.0432          0.0694
20          0.0126          0.0173
25          0.0047     	    0.0054


==> data/gamma_effect.dat <==
gamma   itr_500     itr_1000    itr_2000        itr_5000
1e2     0.1615      0.1776      0.1714          0.1310
1e3     0.0731      0.0760      0.0719          0.0576
1e4     0.0311      0.0302      0.0292          0.0284
1e5     0.0307      0.0307      0.0307          0.0308
1e6     0.0286      0.0287      0.0292          0.0292
1e7     0.0296      0.0303      0.0305          0.0299
1e8     0.0280      0.0280      0.0283          0.0278
1e9     0.0296      0.0289      0.0299          0.0299



